Improving the coding speed of erasure codes with polynomial ring transforms

Erasure codes are widely used in today's storage systems to cope with failures. Most of them use the finite field arithmetic. In this paper, we propose an implementation and a coding speed evaluation of an original method called PYRIT (PolYnomial RIng Transform) to perform operations between elements of a finite field into a bigger ring by using fast transforms between these two structures. Working in such a ring is much easier than working in a finite field. Firstly, it reduces the coding complexity by design. Secondly, it allows simple but efficient \texttt{xor}-based implementations by unrolling the operations thanks to the properties of the ring structure. We evaluate this proposition for Maximum Distance Separable erasure codes and we show that our method has better performances than common codes. Compared to the best known implementations, the coding speeds are increased by a factor varying from $1.5$ to $2$.

==> decoding_12_8_emb.csv <==
size,t1,t2,t4,t8
512,1.3896218516,1.2185299175,0.7952432961,0.5115487231
1024,2.6916381598,2.6366202037,1.7292267494,1.022360773
2048,4.4749544148,4.716266661,3.2825612598,2.0556666981
4096,7.1525685489,8.3194060708,6.3159505153,3.9755134089
8192,10.4890746604,13.3493823999,11.7635002371,7.7060180373
16384,13.4406006139,20.0220737864,20.2382615234,14.0851552398
32768,15.2199907694,25.7415363696,31.3553674128,24.0472142312
65536,15.5293096364,29.9515928586,42.7253499477,36.5265083566
131072,16.9937638415,33.4538504579,54.5054083318,51.7311020077
262144,18.2220106806,35.0310350683,61.5424972114,61.5820821168
524288,16.8215746788,34.4527253484,65.3568070352,65.8669794745
1048576,16.0613769029,23.4149560803,35.1882290626,30.1471993686
2097152,15.1711382066,19.0815581005,23.9055198776,22.076203995
4194304,13.2945888598,15.8276140356,18.9583699272,18.6542032049
8388608,12.7538054907,15.7146109978,18.0165595532,18.1209556685


==> decoding_60_20_emb.csv <==
size,t1,t2,t4,t8
1536,2.588349009,3.0637732504,3.0745394667,2.7242129737
3072,3.3768277618,4.8496161233,5.4249914499,4.9248448469
6144,4.3950375583,7.4038246729,9.091583862,8.6305368001
12288,5.5170373867,8.1239153093,13.8964435034,13.9117879254
24576,6.2943260202,10.449825713,18.4207768034,19.8304017459
49152,6.3508222902,12.3207434987,22.0243694695,25.1553976591
98304,7.3081884822,13.7002487632,24.4954527243,28.1644969893
196608,6.901429799,13.6233190689,24.6347294577,27.2463239269
393216,6.4902018513,11.254759773,20.3225655409,23.302210473
786432,6.322643521,10.9096713195,18.5997654783,21.5872483123
1572864,6.2316456157,10.614121403,18.2603044083,21.0032612296
3145728,6.2342283444,11.2923022289,18.8842037413,21.1621817238
6291456,5.8977299035,10.8167349046,19.1103612798,20.6155198295
12582912,5.7570944598,10.9577486045,19.2785082217,20.8654717239


==> decoding_60_20_par.csv <==
size,t1,t2,t4,t8
1536,2.5359182319,2.9175554486,3.0374050611,2.695704385
3072,3.2239057843,4.7260862382,5.375791188,4.9612684559
6144,4.2313018421,6.5378621276,8.9747728068,8.5693578751
12288,5.3083444939,9.5895924737,13.4751573465,13.6138704728
24576,5.9893323315,11.3497001242,17.4175380857,19.2181832327
49152,6.1743477423,12.4757647679,21.2328691174,24.1676385165
98304,6.6614506012,13.3411182027,23.7667409797,26.7544593696
196608,6.6477141223,11.7481561047,24.103496976,25.7850719665
393216,6.3764933033,12.0629924189,20.4163391341,22.1563769275
786432,6.0736316701,11.4756917878,18.7633935605,20.5212689801
1572864,6.0675108471,10.6031706259,18.1030370414,20.1229358626
3145728,6.0504525261,11.2009716446,18.7921786692,20.5434533372
6291456,5.7592048619,10.551811454,18.8070742042,20.2066749491
12582912,5.5796971444,10.6504676254,19.0095749861,20.2091136327


==> decoding_60_40_emb.csv <==
size,t1,t2,t4,t8
1536,0.8918891884,1.263234025,1.6716302008,1.6459119747
3072,1.1218180086,1.638343545,2.4656445219,2.6244345487
6144,1.5212610339,2.1604963961,2.8806111047,3.6153394161
12288,1.8756055715,2.8355736755,4.021967106,5.1425568768
24576,2.387459844,3.624757936,5.1299722847,6.8758474858
49152,2.7873011564,4.4597861271,7.0227103842,9.1272345729
98304,3.0282308144,5.3910225153,8.7039600528,11.1930777018
196608,2.9352312517,5.2113929074,9.322261555,10.9215393692
393216,2.8910975158,5.3568300591,9.4246131743,11.3982612879
786432,2.9201564985,5.4975703652,9.6458005782,11.858362454
1572864,2.9567202015,5.4003469494,10.031594905,11.0580033381
3145728,2.9946253008,5.6519150525,10.2812713101,12.4246858615
6291456,2.9717644654,5.474661162,10.0623716059,11.4413137774
12582912,2.9682038782,5.6314887816,10.4183859319,12.3324031888


==> decoding_isa_12_8.csv <==
size,t1,t2,t4,t8
512,0.7541958097,0.7064166984,0.5892965469,0.3936985278
1024,1.3790837189,1.3041224476,1.1590491292,0.7800304401
2048,2.4745667644,2.5056415448,2.2235785643,1.5501774206
4096,4.0886614321,4.6210001845,4.2358972373,2.9752077018
8192,6.0842326636,7.7271428888,7.7194613465,5.7725230043
16384,8.1799530906,11.7186300012,13.2522254353,10.3581439818
32768,8.0435590632,15.3723071456,20.4133119303,16.6294734082
65536,9.5969716589,18.3674952942,27.7744991525,24.0978663628
131072,10.6797784348,20.646258048,34.4894719369,31.7001934675
262144,10.2144513993,21.9318027844,38.8113645968,37.4978881189
524288,10.8691095339,20.451542127,41.1842001681,41.200648874
1048576,10.2330297182,19.7697923141,29.0727315083,29.8173973047
2097152,10.1345824991,18.1207588243,21.9288704632,21.3917199737
4194304,9.9258844005,16.4731943437,19.0019529751,18.7011123003
8388608,9.9891714185,16.3064154796,18.4078868459,18.091254022


==> decoding_isa_60_20.csv <==
size,t1,t2,t4,t8
1536,1.1922866421,1.4333183898,1.3487587131,1.3550103007
3072,2.0375745503,2.2232876956,2.4039583484,2.4493277024
6144,2.8918549427,3.3584089055,4.1278695558,4.1696857811
12288,3.6905690754,4.9249048961,6.2553054777,6.5897893616
24576,3.7750830126,7.0871452372,9.2927440985,9.4249786259
49152,4.455854502,7.4254785154,11.2770597469,12.3968966087
98304,4.4728956664,8.2618121547,13.3334241033,14.589271197
196608,4.5163639616,8.558769298,14.5358890185,16.2178472255
393216,4.0716502032,7.3220563027,11.8162863541,15.0109314807
786432,3.7089916476,6.8406008136,9.7919610232,10.9532793429
1572864,3.5306592532,6.3104121275,9.0879281036,10.0926666487
3145728,3.4238582713,6.114222095,8.9934066386,9.416076693
6291456,3.592576773,6.4276513709,8.8921496353,9.8819151024
12582912,3.6249419578,6.6011029243,9.1607266941,9.8723151094


==> decoding_isa_60_40.csv <==
size,t1,t2,t4,t8
1536,0.2548725869,0.2615984549,0.2462659814,0.2306637906
3072,0.4599574851,0.5022447432,0.4617456432,0.4494168622
6144,0.6664200589,0.8323482324,0.8776336952,0.8524649425
12288,1.0347169399,1.3459931968,1.5091070261,1.5275605807
24576,1.4373997638,2.0841278288,2.5576185248,2.5798324941
49152,1.7807533903,2.7540543315,3.8720362062,4.0516644907
98304,2.0134165344,3.4759403283,5.2994066275,5.4556889352
196608,2.0006694786,3.6325615142,6.0325195724,4.8767287267
393216,1.9237667799,3.5859737728,5.6309174185,4.2212700645
786432,1.9040892848,3.4982420951,5.1714263574,4.0933892025
1572864,1.8756087176,3.5401101007,5.3429643192,4.1989051011
3145728,1.8826117961,3.5522169552,5.4122300813,4.3170556426
6291456,1.9586017401,3.6668690857,5.0994950004,4.2846256741
12582912,1.9796037899,3.7481234395,5.4984891774,4.1553383402


==> encoding_12_8_emb.csv <==
size,t1,t2,t4,t8
512,1.583632944,1.2266696462,0.8447108414,0.4908437949
1024,3.0703518634,2.5392605488,1.7097040008,1.0342211861
2048,4.9994940245,4.6292903404,3.3703850251,2.0453629037
4096,8.0953350312,8.5051404978,6.4369224608,3.964183315
8192,11.8369758206,12.7676680666,12.3567956128,7.6320466675
16384,15.0910147065,21.4292281671,21.2993827609,14.3564840406
32768,16.6933456304,26.3929913998,32.6912171535,24.3146157217
65536,16.441981451,30.1612108516,44.3704345071,36.2515275524
131072,18.5201486574,35.0672633126,57.2790805434,51.3166399255
262144,18.3178969311,35.656669969,62.6116658189,60.4424425478
524288,16.5335657309,34.5434356345,61.1908103739,65.1162493485
1048576,13.5114911233,22.5285279651,29.1502637485,29.9636562424
2097152,11.8571586125,18.0522738394,21.075775946,21.9979559617
4194304,11.2883318336,17.2127145613,19.3164574322,19.8564893676
8388608,10.8433479507,16.5611229978,18.9660985894,18.818219055


==> encoding_60_20_emb.csv <==
size,t1,t2,t4,t8
1536,2.627612161,5.0078877232,6.3621644733,5.1860816471
3072,3.2694166855,5.6461429172,8.7126698111,7.9736432909
6144,3.3346518944,6.1323951177,10.7359150536,11.0294222837
12288,3.4389792318,6.2961036415,11.9873170478,13.5563522249
24576,3.2718274719,6.6262565899,12.7751091247,15.059237434
49152,3.4018648961,6.7954275703,13.0374099655,15.4242050931
98304,3.4423271157,6.7996258059,12.7597466117,15.2189239367
196608,3.1329813103,5.9740961255,10.7251199731,12.0152544389
393216,3.0437658135,5.2766448558,9.262178271,11.496677119
786432,3.0338293558,5.3535208179,9.4582487309,12.1007063766
1572864,3.0355598334,5.442408501,9.7247271198,12.3244421018
3145728,3.0895105045,5.6724904531,10.1215580225,12.4880931305
6291456,3.0551161861,5.5837998657,10.1888036579,12.3334304981
12582912,3.0809879772,5.6467648453,10.3133035301,12.0441108139
,,,,
,,,,
, ,,,


==> encoding_60_20_par.csv <==
size,t1,t2,t4,t8
1536,2.8071628513,5.0797008,6.516641749,5.1624066063
3072,3.3392607418,6.0418617821,8.7318597376,7.8966523428
6144,3.5201289628,6.4772745161,11.0337112948,10.9881565543
12288,3.594646958,7.0032281234,12.3816063973,13.3100240715
24576,3.3939250386,7.1335160866,13.1696823511,14.8023982308
49152,3.5033166435,7.133199282,13.3695524595,15.0904550366
98304,3.3821792507,6.8702689362,12.8554035255,14.6730608525
196608,3.1371416585,5.8734876595,11.2497845801,11.6880245211
393216,3.069343874,5.6427346183,9.7220959358,11.6147561196
786432,3.055042195,5.8292347474,9.6415045555,11.8304515461
1572864,3.084895373,5.5464333954,9.8756329675,12.0590615403
3145728,3.1244367127,5.9168520901,10.1977590036,12.3401099089
6291456,3.1219273298,5.7638885963,10.3546781939,11.9019898621
12582912,3.1131129862,5.7486312596,10.5557038963,11.8431562373


==> encoding_60_40_emb.csv <==
size,t1,t2,t4,t8
1536,2.6237566366,5.0943536091,6.5680049339,5.4322532928
3072,3.2416033959,5.8747703448,8.854412313,8.2407481687
6144,3.3950669861,6.3305137814,10.8082768947,11.1046234578
12288,3.4559017102,6.7592666279,12.2748539095,13.4943038751
24576,3.3393663008,6.7019850149,13.1356580558,14.7593649511
49152,3.5007830243,6.7034637098,13.1433016445,15.4118371677
98304,3.5553173594,6.822826514,13.0625281491,15.5011757811
196608,3.1328448887,5.9640687398,10.531021516,10.0083018553
393216,3.0929107078,5.8162155784,10.0503997261,10.1006245587
786432,3.1170982529,5.8586032267,10.1966368392,10.4567213314
1572864,3.102350032,5.7670275873,10.5340676805,10.527573326
3145728,3.0943226378,5.9156533712,10.940936232,10.7190068141
6291456,3.0869574613,5.7354942509,10.7273003611,12.1647124119
12582912,3.0809540375,5.7810983502,10.8014060285,12.3525956526


==> encoding_isa_12_8.csv <==
size,t1,t2,t4,t8
512,1.0940333214,1.1107792278,0.8076510132,0.4174396679
1024,1.9948041724,1.976189183,1.5826452252,0.8870955757
2048,3.3381535868,3.4016668738,2.9690249428,1.6291588911
4096,5.3123076123,6.16967095,5.5656578694,3.1695597845
8192,7.3450905593,9.7451057054,9.9822858561,6.5901403773
16384,9.1097021525,13.8262302976,16.3621867619,10.7154856527
32768,9.1692198209,17.1873614011,23.8081297264,18.521178983
65536,10.0360648318,18.0105053635,30.6168532717,26.1331815842
131072,10.8805878521,21.4222333854,36.7064362142,33.4898742338
262144,10.1985820022,21.1696695156,40.3032489534,38.62521111
524288,10.8678334203,21.0772296674,42.0889478867,41.8365714914
1048576,10.1426676832,20.116875722,29.4157661729,30.1451597967
2097152,9.9874334118,18.1578042766,21.9014136889,21.2557136492
4194304,9.9251059446,16.2129855378,18.5820804287,18.7778625925
8388608,9.7738744555,16.1784424041,18.1862128526,17.6420446639


==> encoding_isa_60_20.csv <==
size,t1,t2,t4,t8
1536,1.6382184632,2.962365472,3.9652168991,3.3783496277
3072,1.8753120519,3.2619429165,5.5696238588,4.9344004505
6144,2.2130423151,4.2113141534,6.9885734099,6.4538598198
12288,2.3822105414,4.4973352979,7.9444263444,7.6374308057
24576,2.2506492241,4.4858985971,8.532513704,8.371250061
49152,2.3805707125,4.2659149384,8.6571442435,8.7494032052
98304,2.3513049749,4.3871156207,8.7452258312,8.9083893057
196608,2.3117432915,4.4703547246,8.3662228866,8.9471668111
393216,2.04926848,3.7741947826,6.3020132886,7.9101840939
786432,1.8713982122,3.3988161191,5.1007641864,5.6167300166
1572864,1.759877787,3.1708711467,4.6653110343,5.0975744441
3145728,1.7127061235,3.0732045654,4.5806643709,5.028950879
6291456,1.7799590712,3.2290967804,4.5320319084,4.9839193333
12582912,1.8028330821,3.3316133166,4.5838467867,4.9278491745


==> encoding_isa_60_40.csv <==
size,t1,t2,t4,t8
1536,1.6395828864,2.9410488895,3.9846561318,3.364800947
3072,1.8016403859,3.2651692764,5.5488478606,4.896482609
6144,2.1971489125,3.4953254918,6.885983728,6.3814756887
12288,2.0723991027,4.1690300806,7.8575156724,7.5200611971
24576,2.1671108838,4.4361974359,8.1924233793,8.1571872021
49152,2.248582229,4.1253882785,8.3923526341,8.3187232201
98304,2.2711683531,4.3843157942,8.5438804709,8.3764812609
196608,2.1280026293,4.0885120133,7.5803763435,5.9929765051
393216,1.9677057873,3.7943939642,6.191953927,4.5470775159
786432,1.9184449718,3.6430625333,5.4129522299,4.2365903157
1572864,1.9079649121,3.6419855837,5.4279844856,4.2544747908
3145728,1.8923263215,3.5491671136,5.4654905758,4.354931531
6291456,1.9529544203,3.7006857862,5.1440798136,4.1969619421
12582912,1.9753130329,3.7572082893,5.5681028533,4.1645803538

